Modelli idrodinamici per la verifica della dinamica di navi in avanzamento

This work studies the problem of predicting the loads and motions induced by wave systems on a ship in forward motion (seakeeping). Assuming that the hull is rigid, the motion of the ship is described by the equations of rigid body mechanics. The hydrodynamic phenomenon is analyzed using the inviscid fluid scheme in irrotational motion, leading to an initial value problem for Laplaces equation, coupled with the ship's motion, characterized by strong non-linearity due to the presence of moving boundaries (the hull surface and the air-water interface). Therefore, the mathematical problem has been further simplified by assuming small amplitude ship motion, resulting in a linear model for the fluid-dynamic problem. In this context, two approaches are developed: one in the frequency domain and the other in the time domain. Computational codes have been implemented for both formulations, and a wide range of results has been obtained for ship hulls of increasing geometric complexity. In the case of the frequency-domain model, several hull shapes were systematically studied, and the comparison with experimental data showed satisfactory agreement. The developed code was applied to the reference problem of the departure of a hull in the absence of waves, and the satisfactory comparison with experimental and numerical results from stationary codes indicates the good potential of the method.

==> TESIFIG/dirgraf.txt <==

 Y  ************************************************************ 
       ---- Qusto file contiene le directory dove sono ------
       ----  stati genereati i ps per seak_num.tex     ------
 Y  ************************************************************ 

      {/u/surfer/SHIP_MOTION/MJ_SFERA/ESTRAP/sfera.ps}}
      {/u/surfer/SHIP_MOTION/OVOIDE/ovoide.ps}}
      {/u/surfer/SHIP_MOTION/OVOIDE/GRAFICI/ovana1.ps}}
      {/u/surfer/SHIP_MOTION/OVOIDE/GRAFICI/ovana2.ps}}
      {/u/surfer/SHIP_MOTION/OVOIDE/GRAFICI/ovana3.ps}}
      {/u/surfer/SHIP_MOTION/OVOIDE/GRAFICI/ovana4.ps}}
      {/u/surfer/SHIP_MOTION/OVOIDE/GRAFICI/ovana5.ps}}
      {/u/surfer/SHIP_MOTION/OVOIDE/GRAFICI/ovana6.ps}}
      {/u/surfer/SHIP_MOTION/OVOIDE/GRAFICI/confr1.ps}}
      {/u/surfer/SHIP_MOTION/OVOIDE/GRAFICI/confr2.ps}}
      {/u/surfer/SHIP_MOTION/OVOIDE/GRAFICI/err.ps}}
      {/u/surfer/SHIP_MOTION/MJ_SFERA/ESTRAP/sfmj.ps}}
      {/u/surfer/SHIP_MOTION/OVOIDE/GRAFICI/wigconfr.ps}}
      {/u/surfer/SHIP_MOTION/OVOIDE/GRAFICI/errov.ps}}
      {/u/surfer/SHIP_MOTION/OVOIDE/ovdest.ps}}
      {/u/surfer/SHIP_MOTION/OVOIDE/ovmj.ps}}
      {/u/surfer/SHIP_MOTION/OVOIDE/GRAFICI/wigconfr.ps}}
      {/u/surfer/SHIP_MOTION/OVOIDE/jou2dest.ps}}
      {/u/surfer/SHIP_MOTION/JOURNEE/MOD3/wjoumod3.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/JOURNEE/wjou3ab33f3.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/JOURNEE/wjou3ab55f3.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/JOURNEE/wjou3ab35f3.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/JOURNEE/wjou3ab53f3.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/JOURNEE/jou3exf3h.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/JOURNEE/jou3exf3p.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/JOURNEE/jou3raof3h.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/JOURNEE/jou3raof3p.ps}}
      {/u/surfer/SHIP_MOTION/STANDARD/ESTRAP/heaveG.ps}}
      {/u/surfer/SHIP_MOTION/STANDARD/ESTRAP/pitchG.ps}}
      {/u/surfer/SHIP_MOTION/STANDARD/ESTRAP/scatG.ps}}
      {/u/surfer/SHIP_MOTION/STANDARD/ESTRAP/heaveI.ps}}
      {/u/surfer/SHIP_MOTION/STANDARD/ESTRAP/pitchI.ps}}
      {/u/surfer/SHIP_MOTION/STANDARD/ESTRAP/scatI.ps}}
      {/u/surfer/SHIP_MOTION/STANDARD/ESTRAP/heaveg.ps}}
      {/u/surfer/SHIP_MOTION/STANDARD/ESTRAP/pitchg.ps}}
      {/u/surfer/SHIP_MOTION/STANDARD/ESTRAP/scatg.ps}}
      {/u/surfer/SHIP_MOTION/JOURNEE/MOD2/wjoumod2.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/JOURNEE/wjou2ab33f2.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/JOURNEE/wjou2ab55f2.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/JOURNEE/wjou2ab35f2.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/JOURNEE/wjou2ab53f2.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/JOURNEE/jou2exf2h.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/JOURNEE/jou2exf2p.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/JOURNEE/jou2raof2h.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/JOURNEE/jou2raof2p.ps}}
      {/u/surfer/SHIP_MOTION/WIGLEY/ESTRAP/wignak.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/wig133.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/wig155.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/wig135.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/wig153.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/excit3.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/excit5.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/wigrao3.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/wigrao5.ps}}
      {/u/surfer/SHIP_MOTION/WIGLEY/ESTRAP/heaveG.ps}}
      {/u/surfer/SHIP_MOTION/WIGLEY/ESTRAP/pitchG.ps}}
      {/u/surfer/SHIP_MOTION/WIGLEY/ESTRAP/scatG.ps}}
      {/u/surfer/SHIP_MOTION/WIGLEY/ESTRAP/heaveI.ps}}
      {/u/surfer/SHIP_MOTION/WIGLEY/ESTRAP/pitchI.ps}}
      {/u/surfer/SHIP_MOTION/WIGLEY/ESTRAP/scatI.ps}}
      {/u/surfer/SHIP_MOTION/WIGLEY/ESTRAP/heaveg.ps}}
      {/u/surfer/SHIP_MOTION/WIGLEY/ESTRAP/pitchg.ps}}
      {/u/surfer/SHIP_MOTION/WIGLEY/ESTRAP/scatg.ps}}
      {/u/surfer/SHIP_MOTION/S_60/ESTRAP/serie60.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/ser133.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/ser155.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/ser135.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/ser153.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/ser133.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/ser155.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/ser135.ps}}
      {/u/surfer/SHIP_MOTION/EXPER/ser153.ps}}
      {/u/surfer/SHIP_MOTION/S_60/ESTRAP/heaveG.ps}}
      {/u/surfer/SHIP_MOTION/S_60/ESTRAP/pitchG.ps}}
      {/u/surfer/SHIP_MOTION/S_60/ESTRAP/scatG.ps}}
      {/u/surfer/SHIP_MOTION/S_60/ESTRAP/heaveI.ps}}
      {/u/surfer/SHIP_MOTION/S_60/ESTRAP/pitchI.ps}}
      {/u/surfer/SHIP_MOTION/S_60/ESTRAP/scatI.ps}}
      {/u/surfer/SHIP_MOTION/S_60/ESTRAP/FR2/heaveG.ps}}
      {/u/surfer/SHIP_MOTION/S_60/ESTRAP/FR2/pitchG.ps}}
      {/u/surfer/SHIP_MOTION/S_60/ESTRAP/FR2/scatG.ps}}

